Curriculum Domain Adaptation for Semantic Segmentation of Urban Scenes

During the last half decade, convolutional neural networks (CNNs) have triumphed over semantic segmentation, which is one of the core tasks in many applications such as autonomous driving. However, to train CNNs requires a considerable amount of data, which is difficult to collect and laborious to annotate. Recent advances in computer graphics make it possible to train CNNs on photo-realistic synthetic imagery with computer-generated annotations. Despite this, the domain mismatch between the real images and the synthetic data cripples the models' performance. Hence, we propose a curriculum-style learning approach to minimize the domain gap in urban scenery semantic segmentation. The curriculum domain adaptation solves easy tasks first to infer necessary properties about the target domain; in particular, the first task is to learn global label distributions over images and local distributions over landmark superpixels. These are easy to estimate because images of urban scenes have strong idiosyncrasies (e.g., the size and spatial relations of buildings, streets, cars, etc.). We then train a segmentation network while regularizing its predictions in the target domain to follow those inferred properties. In experiments, our method outperforms the baselines on two datasets and two backbone networks. We also report extensive ablation studies about our approach.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> rebuttal.txt <==
We thank all reviewers for the detailed comments! We are pleased to see that all reviewers find "the method is novel, simple and improves the state of the art." 

Since the paper was submitted, we have been continuously working on the project and have got more results, some of which were coincidentally asked by the reviewers. We hereby present them before answering the other questions. 

1. GTA5->Cityscapes
-------------+--
Method, Mean IoU
-------------+--
NoAdapt[27], 21.1
FCN Wld[27], 27.1
-------------+--
NoAdapt, 22.3
Ours (I), 23.1
-------------+--
SP Lndmk, 19.1
SP, 26.8
Ours (SP), 27.8
-------------+--
Ours (I+SP), 28.9
-------------+--
The experiment setup is again the same as [27]. 

2. Effect of the number of superpixels (#SPs) per image
+----+---------+--------
#SPs, accuracy, mean IoU
+----+---------+--------
50, 74, 25.1
100, 72, 25.6
200, 74, 26.5
+----+---------+--------
The second column reports the classification accuracy of the SPs following R1's suggestion. In general, the results remain about the same for various numbers of SPs. 

3. Undergoing experiments
We are exploring other methods to select the landmark SPs. Besides, we are testing our method, which is model agnostic, with the dilated convolution (R1) which in general outperforms FCN8s on semantic segmentation. Thanks to R2's suggestion, we will also study other networks in the future work.

The new experiments and results will be included in the paper. If there is not enough space, we will share an extended version on ArXiv. 

Next, we answer the reviewers' questions that are not covered yet by the above results. 

=R1=

Q: Superpixels (SPs)
A: Please see above for the model sensitivity w.r.t. SPs and the classification accuracy of SPs. 

For the consideration of efficiency, we do not "directly use this together with pixels for the final segmentation results". Instead, we only use SPs to guide the training of the network, so that only the network is required to segment a test image of the target domain.

Q: Experiment details
We find 16 common classes between the two datasets (L671-676). After contacting the authors of [27], we learned that the same protocol is used in [27]. We will clarify this point more clearly in the paper.

We are indeed not able to observe any noticeable gain over the baseline by introducing MMD or reverse gradient over the images. This somehow confirms [27]'s view that it is not clear what comprise the instances to compute MMD in semantic segmentation. 

We use the SPs for "class constraint" mainly because this offers a convenient way of choosing the landmark SPs. Further investigation reveals that the SPs are fairly homogeneous; each of them is dominated by one class. This has two consequences. One is that the extra benefit of "label constraint" over "class constraint" is limited. The other is that it is very difficult and even harmful to directly predict the SPs' label distributions. We have done some careful experiments to verify the latter. The average Chi-squared distance between the predicted and groundtruth label distributions of the SPs is 0.58, while the distance is 0.27 for the images (cf. Table 1 in the paper).

=R2=

We thank R2 for the constructive and encouraging comments! We will study the suggested networks in the extended paper and will discuss the new references in the paper.

=R3=

Q: "...the global generator is based on ResNet features. And the other uses extra data from Pascal Context. Thus it makes it unclear whether the improvement truly comes from the proposed curriculum strategy."
A: Like many recent works in computer vision, we opt for data-driven features to infer the target properties; we extract features from the images and superpixels using networks pre-trained on ImageNet and PASCAL VOC, respectively. We feel it is beyond the scope of this paper to compare the data-driven features with conventional handcrafted features. However, if the reviewer insists, we will include the comparison in the paper (or the extended version if there is not enough space). 

We have done a quick experiment using Fisher vectors with SIFT to represent the images. The mean Chi-squared distance is 0.37 between the predicted and groundtruth label distributions. This is better than Uniform, NoAdapt, and Src mean in Table 1. More careful experiments can further improve the results. 

Q: "The theoretical contribution of this paper also feels limited and incremental."
A: We respectfully disagree on this comment. Our work is among the very first few to effectively address domain adaptation for the semantic segmentation of urban scenes; the only known existing method is proposed in [27], to the best of our knowledge. Second, the algorithm we proposed fundamentally differs from the typical ones that learn domain-invariant features. Third, the results on SYNTHIA->Cityscapes and GTA5->Cityscapes outperform [27] and baselines by large margins.

We choose the label distributions after obtaining deep insights about the problem through experiments and careful thinking. The choices are *not* "arbitrary". Please see L130-133 for the reasoning behind the choices. After that, we further justify the distributions of the images in L361-369 and Figure 2, upon observing the disproportionate output by the base network on the target domain. We choose the landmark superpixels to enforce spatial guidance to the network to complement the first choice over the images (L403--410).

The segmentation network is trained end-to-end, though the two auxiliary models are not. It is hard to directly learn the segmentation network for the target domain. We thus solve the easy tasks first, i.e., to infer the label distributions of images and landmark superpixels, and then use such properties to guide the end-to-end training of the network. 
